Robust Reward Placement under Uncertainty

We consider a problem of placing generators of rewards to be collected by randomly moving agents in a network. In many settings, the precise mobility pattern may be one of several possible, based on parameters outside our control, such as weather conditions. The placement should be robust to this uncertainty, to gain a competent total reward across possible networks. To study such scenarios, we introduce the Robust Reward Placement problem (RRP). Agents move randomly by a Markovian Mobility Model with a predetermined set of locations whose connectivity is chosen adversarially from a known set $\Pi$ of candidates. We aim to select a set of reward states within a budget that maximizes the minimum ratio, among all candidates in $\Pi$, of the collected total reward over the optimal collectable reward under the same candidate. We prove that RRP is NP-hard and inapproximable, and develop $\Psi$-Saturate, a pseudo-polynomial time algorithm that achieves an $\epsilon$-additive approximation by exceeding the budget constraint by a factor that scales as $O(\ln |\Pi|/\epsilon)$. In addition, we present several heuristics, most prominently one inspired by a dynamic programming algorithm for the max-min 0-1 KNAPSACK problem. We corroborate our theoretical analysis with an experimental evaluation on synthetic and real data.

==> Data/Random/Alpha/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.832141 2500.0 1182.2 495.2  33326.6
10000.0 10.0 6.0    0.25   1.25 1.005831 2500.0 1925.7 603.4  33924.1
10000.0 10.0 6.0    0.25   1.50 1.175534 2500.0 2040.4 707.3  33335.7
10000.0 10.0 6.0    0.25   1.75 1.337881 2500.0 2125.1 809.9  32997.9
10000.0 10.0 6.0    0.25   2.00 1.501490 2500.0 2260.9 910.8  32132.1

==> Data/Random/Alpha/bws.txt <==
      N    P   S  budget  alpha    Score   Cost  Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.840661 2500.0 508.7 456.8  33326.6
10000.0 10.0 6.0    0.25   1.25 1.015839 2500.0 505.5 556.5  33924.1
10000.0 10.0 6.0    0.25   1.50 1.185580 2500.0 506.1 652.9  33335.7
10000.0 10.0 6.0    0.25   1.75 1.351704 2500.0 496.1 745.4  32997.9
10000.0 10.0 6.0    0.25   2.00 1.515965 2500.0 493.6 839.9  32132.1

==> Data/Random/Alpha/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost    Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.839439 2500.0  6287.1 497.2  33326.6
10000.0 10.0 6.0    0.25   1.25 1.016339 2500.0  8102.5 604.2  33924.1
10000.0 10.0 6.0    0.25   1.50 1.186352 2500.0  9885.6 709.3  33335.7
10000.0 10.0 6.0    0.25   1.75 1.352596 2500.0 11198.6 809.9  32997.9
10000.0 10.0 6.0    0.25   2.00 1.515606 2500.0 13059.2 910.8  32132.1

==> Data/Random/Alpha/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.809902 2500.0 1100.7 503.4  33326.6
10000.0 10.0 6.0    0.25   1.25 0.986559 2500.0 1060.7 614.6  33924.1
10000.0 10.0 6.0    0.25   1.50 1.157378 2500.0 1060.9 724.1  33335.7
10000.0 10.0 6.0    0.25   1.75 1.323946 2500.0 1004.4 829.6  32997.9
10000.0 10.0 6.0    0.25   2.00 1.486585 2500.0 1006.1 932.4  32132.1

==> Data/Random/Alpha/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.853850 2500.0 1649.5 498.6  33326.6
10000.0 10.0 6.0    0.25   1.25 1.031398 3124.9 1669.4 605.7  33924.1
10000.0 10.0 6.0    0.25   1.50 1.207515 3750.0 1620.5 710.9  33335.7
10000.0 10.0 6.0    0.25   1.75 1.374131 4375.0 1561.4 813.0  32997.9
10000.0 10.0 6.0    0.25   2.00 1.540460 5000.0 1535.2 913.1  32132.1

==> Data/Random/Avg/allGreedy.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.795454 2500.0 1126.4 710.8   1569.7  3.0
10.0 6.0    0.25    1.0 0.832141 2500.0 1105.6 495.2  31804.2  6.0
10.0 6.0    0.25    1.0 0.852238 2500.0 1100.6 362.4  67228.1  9.0
10.0 6.0    0.25    1.0 0.875140 2500.0 1119.3 276.6  97115.2 12.0

==> Data/Random/Avg/bws.txt <==
   P   S  budget  alpha    Score   Cost  Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.798919 2500.0 499.1 670.2   1569.7  3.0
10.0 6.0    0.25    1.0 0.840661 2500.0 497.1 456.8  31804.2  6.0
10.0 6.0    0.25    1.0 0.865218 2500.0 495.6 335.4  67228.1  9.0
10.0 6.0    0.25    1.0 0.882525 2500.0 498.4 257.0  97115.2 12.0

==> Data/Random/Avg/dynamic.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.809191 2500.0 6316.8 719.4   1569.7  3.0
10.0 6.0    0.25    1.0 0.839439 2500.0 6320.9 497.2  31804.2  6.0
10.0 6.0    0.25    1.0 0.861615 2500.0 6430.7 362.4  67228.1  9.0
10.0 6.0    0.25    1.0 0.876014 2500.0 6551.2 276.9  97115.2 12.0

==> Data/Random/Avg/myopic.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.769438 2500.0 1047.0 700.3   1569.7  3.0
10.0 6.0    0.25    1.0 0.809902 2500.0 1029.7 503.4  31804.2  6.0
10.0 6.0    0.25    1.0 0.844346 2500.0 1025.5 379.5  67228.1  9.0
10.0 6.0    0.25    1.0 0.867526 2500.0 1023.6 288.8  97115.2 12.0

==> Data/Random/Avg/saturate.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.824748 2500.0 1575.7 711.3   1569.7  3.0
10.0 6.0    0.25    1.0 0.853850 2500.0 1553.3 498.6  31804.2  6.0
10.0 6.0    0.25    1.0 0.877954 2499.5 1530.9 363.0  67228.1  9.0
10.0 6.0    0.25    1.0 0.894701 2499.1 1546.8 276.8  97115.2 12.0

==> Data/Random/Budget/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.818812 1000.0  434.4  219.3  33486.2
10000.0 10.0 6.0    0.25    1.0 0.832141 2500.0 1044.0  495.2  33486.2
10000.0 10.0 6.0    0.50    1.0 0.841488 5000.0 2152.6  910.8  33486.2
10000.0 10.0 6.0    0.75    1.0 0.849290 7500.0 3296.3 1301.3  33486.2

==> Data/Random/Budget/bws.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.831990 1000.0  200.6  205.2  33486.2
10000.0 10.0 6.0    0.25    1.0 0.840661 2500.0  493.8  456.8  33486.2
10000.0 10.0 6.0    0.50    1.0 0.849679 5000.0  985.9  839.9  33486.2
10000.0 10.0 6.0    0.75    1.0 0.858219 7500.0 1500.6 1205.2  33486.2

==> Data/Random/Budget/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost    Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.826311 1000.0  2267.4  221.8  33486.2
10000.0 10.0 6.0    0.25    1.0 0.839439 2500.0  6248.8  497.2  33486.2
10000.0 10.0 6.0    0.50    1.0 0.849386 5000.0 12688.2  910.8  33486.2
10000.0 10.0 6.0    0.75    1.0 0.856556 7500.0 24525.6 1301.7  33486.2

==> Data/Random/Budget/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.786751 1000.0  410.9  223.7  33486.2
10000.0 10.0 6.0    0.25    1.0 0.809902 2500.0 1000.2  503.4  33486.2
10000.0 10.0 6.0    0.50    1.0 0.832796 5000.0 1966.7  932.3  33486.2
10000.0 10.0 6.0    0.75    1.0 0.844234 7500.0 3007.0 1340.3  33486.2

==> Data/Random/Budget/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.841641 1000.0  615.4  222.5  33486.2
10000.0 10.0 6.0    0.25    1.0 0.853850 2500.0 1494.4  498.6  33486.2
10000.0 10.0 6.0    0.50    1.0 0.863505 5000.0 2965.8  913.3  33486.2
10000.0 10.0 6.0    0.75    1.0 0.873881 7500.0 4455.1 1300.8  33486.2

==> Data/Random/N/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.821085  625.0   65.5 122.2   2541.2
 5000.0 10.0 6.0    0.25    1.0 0.830550 1250.0  264.4 245.4   9363.0
 7500.0 10.0 6.0    0.25    1.0 0.829972 1875.0  602.1 370.8  19979.2
10000.0 10.0 6.0    0.25    1.0 0.832141 2500.0 1088.3 495.2  33800.3
12500.0 10.0 6.0    0.25    1.0 0.826756 3125.0 1725.2 619.5  49174.1

==> Data/Random/N/bws.txt <==
      N    P   S  budget  alpha    Score   Cost  Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.835732  625.0  31.2 112.3   2541.2
 5000.0 10.0 6.0    0.25    1.0 0.837506 1250.0 124.1 228.1   9363.0
 7500.0 10.0 6.0    0.25    1.0 0.840477 1875.0 277.4 341.6  19979.2
10000.0 10.0 6.0    0.25    1.0 0.840661 2500.0 505.2 456.8  33800.3
12500.0 10.0 6.0    0.25    1.0 0.833783 3125.0 777.4 568.8  49174.1

==> Data/Random/N/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost    Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.831399  625.0   329.7 122.7   2541.2
 5000.0 10.0 6.0    0.25    1.0 0.839473 1250.0  1325.2 245.8   9363.0
 7500.0 10.0 6.0    0.25    1.0 0.838470 1875.0  3147.7 372.6  19979.2
10000.0 10.0 6.0    0.25    1.0 0.839439 2500.0  6322.4 497.2  33800.3
12500.0 10.0 6.0    0.25    1.0 0.834216 3125.0 10336.2 619.1  49174.1

==> Data/Random/N/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.807408  625.0   63.5 129.0   2541.2
 5000.0 10.0 6.0    0.25    1.0 0.814462 1250.0  255.7 253.3   9363.0
 7500.0 10.0 6.0    0.25    1.0 0.809787 1875.0  576.8 383.1  19979.2
10000.0 10.0 6.0    0.25    1.0 0.809902 2500.0 1033.3 503.4  33800.3
12500.0 10.0 6.0    0.25    1.0 0.810194 3125.0 1607.8 632.1  49174.1

==> Data/Random/N/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.844002  624.9   97.6 124.1   2541.2
 5000.0 10.0 6.0    0.25    1.0 0.850901 1249.9  385.7 247.2   9363.0
 7500.0 10.0 6.0    0.25    1.0 0.856548 1875.0  872.4 373.3  19979.2
10000.0 10.0 6.0    0.25    1.0 0.853850 2500.0 1555.9 498.6  33800.3
12500.0 10.0 6.0    0.25    1.0 0.852411 3125.0 2404.6 624.0  49174.1

==> Data/Random/Pi/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 1.000000 2500.0  126.5 495.2   3122.8
10000.0  3.0 6.0    0.25    1.0 0.976907 2500.0  321.2 495.2   9657.5
10000.0  5.0 6.0    0.25    1.0 0.940365 2500.0  545.5 495.2  16933.3
10000.0 10.0 6.0    0.25    1.0 0.832141 2500.0 1111.1 495.2  34301.8
10000.0 15.0 6.0    0.25    1.0 0.752200 2500.0 1622.1 495.5  50282.5
10000.0 20.0 6.0    0.25    1.0 0.705331 2500.0 2165.6 496.2  68752.4

==> Data/Random/Pi/bws.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 0.999983 2500.0   50.3 495.9   3122.8
10000.0  3.0 6.0    0.25    1.0 0.986957 2500.0  147.7 490.4   9657.5
10000.0  5.0 6.0    0.25    1.0 0.955999 2500.0  251.8 481.3  16933.3
10000.0 10.0 6.0    0.25    1.0 0.840661 2500.0  491.7 456.8  34301.8
10000.0 15.0 6.0    0.25    1.0 0.745047 2500.0  749.5 437.6  50282.5
10000.0 20.0 6.0    0.25    1.0 0.684417 2500.0 1003.5 428.1  68752.4

==> Data/Random/Pi/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 1.000000 2500.0 2269.9 495.2   3122.8
10000.0  3.0 6.0    0.25    1.0 0.982145 2500.0 3364.2 497.6   9657.5
10000.0  5.0 6.0    0.25    1.0 0.945759 2500.0 4582.1 498.6  16933.3
10000.0 10.0 6.0    0.25    1.0 0.839439 2500.0 6194.4 497.2  34301.8
10000.0 15.0 6.0    0.25    1.0 0.760548 2500.0 7294.3 499.0  50282.5
10000.0 20.0 6.0    0.25    1.0 0.709851 2500.0 8463.6 499.2  68752.4

==> Data/Random/Pi/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 0.999983 2500.0  101.7 495.9   3122.8
10000.0  3.0 6.0    0.25    1.0 0.984713 2500.0  307.9 504.1   9657.5
10000.0  5.0 6.0    0.25    1.0 0.956404 2500.0  510.5 507.8  16933.3
10000.0 10.0 6.0    0.25    1.0 0.809902 2500.0 1025.4 503.4  34301.8
10000.0 15.0 6.0    0.25    1.0 0.708298 2500.0 1536.2 498.9  50282.5
10000.0 20.0 6.0    0.25    1.0 0.635064 2500.0 2032.2 496.5  68752.4

==> Data/Random/Pi/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 0.999768 2499.9  161.2 497.4   3122.8
10000.0  3.0 6.0    0.25    1.0 0.989796 2500.0  487.4 499.4   9657.5
10000.0  5.0 6.0    0.25    1.0 0.958688 2500.0  783.9 499.5  16933.3
10000.0 10.0 6.0    0.25    1.0 0.853850 2500.0 1576.7 498.6  34301.8
10000.0 15.0 6.0    0.25    1.0 0.774104 2500.0 2326.9 498.9  50282.5
10000.0 20.0 6.0    0.25    1.0 0.724090 2500.0 3080.5 501.7  68752.4

==> Data/Random/Steps/allGreedy.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.927816 2500.0 1087.8 554.2    531.7
10000.0 10.0  4.0    0.25    1.0 0.890929 2500.0 1075.8 530.4   2382.1
10000.0 10.0  6.0    0.25    1.0 0.832141 2500.0 1111.6 495.2  34409.6
10000.0 10.0  8.0    0.25    1.0 0.780302 2500.0 1108.0 466.5  88870.6
10000.0 10.0 10.0    0.25    1.0 0.744310 2500.0 1081.3 441.9 145915.9

==> Data/Random/Steps/bws.txt <==
      N    P    S  budget  alpha    Score   Cost  Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.928162 2500.0 507.9 521.2    531.7
10000.0 10.0  4.0    0.25    1.0 0.893667 2500.0 493.0 489.1   2382.1
10000.0 10.0  6.0    0.25    1.0 0.840661 2500.0 496.8 456.8  34409.6
10000.0 10.0  8.0    0.25    1.0 0.794067 2500.0 502.5 427.5  88870.6
10000.0 10.0 10.0    0.25    1.0 0.759863 2500.0 497.7 402.4 145915.9

==> Data/Random/Steps/dynamic.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.928611 2500.0 6054.8 554.1    531.7
10000.0 10.0  4.0    0.25    1.0 0.894183 2500.0 5945.2 528.4   2382.1
10000.0 10.0  6.0    0.25    1.0 0.839439 2500.0 6074.2 497.2  34409.6
10000.0 10.0  8.0    0.25    1.0 0.793099 2500.0 6379.1 468.5  88870.6
10000.0 10.0 10.0    0.25    1.0 0.758572 2500.0 6351.0 444.4 145915.9

==> Data/Random/Steps/myopic.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.926955 2500.0 1011.7 575.2    531.7
10000.0 10.0  4.0    0.25    1.0 0.882825 2500.0 1018.6 551.8   2382.1
10000.0 10.0  6.0    0.25    1.0 0.809902 2500.0 1045.0 503.4  34409.6
10000.0 10.0  8.0    0.25    1.0 0.778113 2500.0 1027.0 476.0  88870.6
10000.0 10.0 10.0    0.25    1.0 0.752842 2500.0 1011.4 455.3 145915.9

==> Data/Random/Steps/saturate.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.938921 2500.0 1588.5 554.9    531.7
10000.0 10.0  4.0    0.25    1.0 0.906592 2500.0 1533.6 531.9   2382.1
10000.0 10.0  6.0    0.25    1.0 0.853850 2500.0 1571.8 498.6  34409.6
10000.0 10.0  8.0    0.25    1.0 0.810369 2500.0 1578.0 469.7  88870.6
10000.0 10.0 10.0    0.25    1.0 0.785219 2500.0 1546.4 443.6 145915.9

==> Data/ScaleFree/Alpha/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.814737 2500.0 1080.0 533.6  27523.7
10000.0 10.0 6.0    0.25   1.25 0.947075 2500.0 1798.0 641.1  27570.9
10000.0 10.0 6.0    0.25   1.50 1.065676 2500.0 1940.0 745.5  27208.1
10000.0 10.0 6.0    0.25   1.75 1.175483 2500.0 2051.6 791.4  26910.5
10000.0 10.0 6.0    0.25   2.00 1.279842 2500.0 2228.4 904.2  26497.0

==> Data/ScaleFree/Alpha/bws.txt <==
      N    P   S  budget  alpha    Score   Cost  Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.772025 2500.0 500.5 238.4  27523.7
10000.0 10.0 6.0    0.25   1.25 0.889926 2500.0 497.7 248.6  27570.9
10000.0 10.0 6.0    0.25   1.50 1.004240 2500.0 498.7 295.7  27208.1
10000.0 10.0 6.0    0.25   1.75 1.107921 2500.0 488.2 362.3  26910.5
10000.0 10.0 6.0    0.25   2.00 1.198202 2500.0 496.0 418.1  26497.0

==> Data/ScaleFree/Alpha/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost    Time  Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.827825 2500.0  5898.6 511.2  27523.7
10000.0 10.0 6.0    0.25   1.25 0.959368 2500.0  7736.5 625.7  27570.9
10000.0 10.0 6.0    0.25   1.50 1.075780 2500.0  9455.5 725.5  27208.1
10000.0 10.0 6.0    0.25   1.75 1.189681 2500.0 11089.9 778.0  26910.5
10000.0 10.0 6.0    0.25   2.00 1.294197 2500.0 12837.7 813.5  26497.0

==> Data/ScaleFree/Alpha/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.752040 2500.0 1012.1  791.8  27523.7
10000.0 10.0 6.0    0.25   1.25 0.909050 2500.0 1019.7  886.1  27570.9
10000.0 10.0 6.0    0.25   1.50 1.038818 2500.0 1034.3  990.9  27208.1
10000.0 10.0 6.0    0.25   1.75 1.132759 2500.0 1005.8 1116.9  26910.5
10000.0 10.0 6.0    0.25   2.00 1.241638 2500.0 1006.5 1214.0  26497.0

==> Data/ScaleFree/Alpha/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.25   1.00 0.814214 2500.0 1508.7  693.3  27523.7
10000.0 10.0 6.0    0.25   1.25 0.979631 3125.0 1550.8  706.5  27570.9
10000.0 10.0 6.0    0.25   1.50 1.070863 3750.0 1526.1  960.4  27208.1
10000.0 10.0 6.0    0.25   1.75 1.163542 4375.0 1493.5 1181.5  26910.5
10000.0 10.0 6.0    0.25   2.00 1.258082 5000.0 1521.4 1369.1  26497.0

==> Data/ScaleFree/Budget/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.753932 1000.0  445.0  274.5  28063.7
10000.0 10.0 6.0    0.25    1.0 0.814737 2500.0 1046.8  533.6  28063.7
10000.0 10.0 6.0    0.50    1.0 0.846822 5000.0 2157.3  903.7  28063.7
10000.0 10.0 6.0    0.75    1.0 0.872585 7500.0 3251.5 1183.0  28063.7

==> Data/ScaleFree/Budget/bws.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.720809 1000.0  198.9 137.3  28063.7
10000.0 10.0 6.0    0.25    1.0 0.772025 2500.0  497.2 238.4  28063.7
10000.0 10.0 6.0    0.50    1.0 0.792162 5000.0  986.1 418.1  28063.7
10000.0 10.0 6.0    0.75    1.0 0.801461 7500.0 1466.2 622.7  28063.7

==> Data/ScaleFree/Budget/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost    Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.772112 1000.0  2141.5  262.7  28063.7
10000.0 10.0 6.0    0.25    1.0 0.827825 2500.0  6057.0  511.2  28063.7
10000.0 10.0 6.0    0.50    1.0 0.857053 5000.0 12696.6  813.5  28063.7
10000.0 10.0 6.0    0.75    1.0 0.876402 7500.0 24090.8 1210.8  28063.7

==> Data/ScaleFree/Budget/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.752984 1000.0  409.3  369.7  28063.7
10000.0 10.0 6.0    0.25    1.0 0.752040 2500.0  991.9  791.8  28063.7
10000.0 10.0 6.0    0.50    1.0 0.823742 5000.0 1995.7 1214.6  28063.7
10000.0 10.0 6.0    0.75    1.0 0.852625 7500.0 2959.2 1587.0  28063.7

==> Data/ScaleFree/Budget/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time   Size  PreTime
10000.0 10.0 6.0    0.10    1.0 0.761470 1000.0  621.8  369.6  28063.7
10000.0 10.0 6.0    0.25    1.0 0.814214 2500.0 1505.8  693.3  28063.7
10000.0 10.0 6.0    0.50    1.0 0.831295 5000.0 2974.2 1366.8  28063.7
10000.0 10.0 6.0    0.75    1.0 0.904648 7500.0 4436.7 1233.4  28063.7

==> Data/ScaleFree/Distr/allGreedy.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.845207 2500.0 1100.8 515.3  10508.7  6.0
10.0 6.0    0.25    1.0 0.817496 2500.0 1102.8 577.9  17209.0  7.0
10.0 6.0    0.25    1.0 0.814737 2500.0 1097.1 533.6  25935.1  8.0
10.0 6.0    0.25    1.0 0.761676 2500.0 1090.6 523.4  32198.3  9.0

==> Data/ScaleFree/Distr/bws.txt <==
   P   S  budget  alpha    Score   Cost  Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.753205 2500.0 500.0 273.6  10508.7  6.0
10.0 6.0    0.25    1.0 0.741090 2500.0 494.7 222.6  17209.0  7.0
10.0 6.0    0.25    1.0 0.772025 2500.0 508.2 238.4  25935.1  8.0
10.0 6.0    0.25    1.0 0.742138 2500.0 502.7 239.1  32198.3  9.0

==> Data/ScaleFree/Distr/dynamic.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.847755 2500.0 6374.5 520.7  10508.7  6.0
10.0 6.0    0.25    1.0 0.825000 2500.0 6380.2 514.4  17209.0  7.0
10.0 6.0    0.25    1.0 0.827825 2500.0 6464.9 511.2  25935.1  8.0
10.0 6.0    0.25    1.0 0.777931 2500.0 6478.7 489.0  32198.3  9.0

==> Data/ScaleFree/Distr/myopic.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.847667 2500.0 1012.5 633.2  10508.7  6.0
10.0 6.0    0.25    1.0 0.833979 2500.0 1004.6 685.0  17209.0  7.0
10.0 6.0    0.25    1.0 0.752040 2500.0 1006.3 791.8  25935.1  8.0
10.0 6.0    0.25    1.0 0.702278 2500.0 1002.6 886.1  32198.3  9.0

==> Data/ScaleFree/Distr/saturate.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.877961 2500.0 1511.2 546.0  10508.7  6.0
10.0 6.0    0.25    1.0 0.819478 2500.0 1497.2 758.3  17209.0  7.0
10.0 6.0    0.25    1.0 0.814213 2500.0 1523.3 693.3  25935.1  8.0
10.0 6.0    0.25    1.0 0.787792 2500.0 1503.9 681.8  32198.3  9.0

==> Data/ScaleFree/N/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.790058  625.0   65.4 131.5   1010.3
 5000.0 10.0 6.0    0.25    1.0 0.819066 1250.0  261.4 239.2   5296.7
 7500.0 10.0 6.0    0.25    1.0 0.801597 1875.0  597.7 405.1  14454.6
10000.0 10.0 6.0    0.25    1.0 0.814737 2500.0 1087.0 533.6  28332.4
12500.0 10.0 6.0    0.25    1.0 0.805548 3125.0 1722.0 702.9  46444.8

==> Data/ScaleFree/N/bws.txt <==
      N    P   S  budget  alpha    Score   Cost  Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.775757  625.0  31.0  64.0   1010.3
 5000.0 10.0 6.0    0.25    1.0 0.787301 1250.0 123.9 116.5   5296.7
 7500.0 10.0 6.0    0.25    1.0 0.764911 1875.0 279.9 151.1  14454.6
10000.0 10.0 6.0    0.25    1.0 0.772025 2500.0 516.6 238.4  28332.4
12500.0 10.0 6.0    0.25    1.0 0.761803 3125.0 777.0 303.0  46444.8

==> Data/ScaleFree/N/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost    Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.810815  625.0   329.3 116.8   1010.3
 5000.0 10.0 6.0    0.25    1.0 0.823921 1250.0  1312.1 232.6   5296.7
 7500.0 10.0 6.0    0.25    1.0 0.815841 1875.0  3074.6 390.1  14454.6
10000.0 10.0 6.0    0.25    1.0 0.827825 2500.0  6128.1 511.2  28332.4
12500.0 10.0 6.0    0.25    1.0 0.817486 3125.0 10379.3 620.9  46444.8

==> Data/ScaleFree/N/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.737352  625.0   64.6 210.8   1010.3
 5000.0 10.0 6.0    0.25    1.0 0.768889 1250.0  253.8 385.7   5296.7
 7500.0 10.0 6.0    0.25    1.0 0.774164 1875.0  573.4 565.6  14454.6
10000.0 10.0 6.0    0.25    1.0 0.752040 2500.0 1021.6 791.8  28332.4
12500.0 10.0 6.0    0.25    1.0 0.809542 3125.0 1588.7 881.0  46444.8

==> Data/ScaleFree/N/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
 2500.0 10.0 6.0    0.25    1.0 0.787536  625.0   97.8 185.2   1010.3
 5000.0 10.0 6.0    0.25    1.0 0.779321 1250.0  378.6 397.4   5296.7
 7500.0 10.0 6.0    0.25    1.0 0.777138 1875.0  868.6 606.6  14454.6
10000.0 10.0 6.0    0.25    1.0 0.814214 2500.0 1541.4 693.3  28332.4
12500.0 10.0 6.0    0.25    1.0 0.803792 3125.0 2370.3 961.9  46444.8

==> Data/ScaleFree/Pi/allGreedy.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 1.000000 2500.0  122.3 535.9   2577.7
10000.0  3.0 6.0    0.25    1.0 0.932392 2500.0  318.0 532.1   7965.8
10000.0  5.0 6.0    0.25    1.0 0.892458 2500.0  532.9 535.9  13884.6
10000.0 10.0 6.0    0.25    1.0 0.814737 2500.0 1061.8 533.6  29161.4
10000.0 15.0 6.0    0.25    1.0 0.771720 2500.0 1631.4 535.3  42917.1
10000.0 20.0 6.0    0.25    1.0 0.744814 2500.0 2178.9 531.8  57342.3

==> Data/ScaleFree/Pi/bws.txt <==
      N    P   S  budget  alpha    Score   Cost  Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 0.993124 2500.0  49.9 573.0   2577.7
10000.0  3.0 6.0    0.25    1.0 0.956380 2500.0 148.1 481.2   7965.8
10000.0  5.0 6.0    0.25    1.0 0.911267 2500.0 248.6 392.9  13884.6
10000.0 10.0 6.0    0.25    1.0 0.772025 2500.0 493.6 238.4  29161.4
10000.0 15.0 6.0    0.25    1.0 0.666159 2500.0 765.6 114.1  42917.1
10000.0 20.0 6.0    0.25    1.0 0.610351 2500.0 988.8  82.2  57342.3

==> Data/ScaleFree/Pi/dynamic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 1.000000 2500.0 2220.1 535.9   2577.7
10000.0  3.0 6.0    0.25    1.0 0.952454 2500.0 3313.2 529.3   7965.8
10000.0  5.0 6.0    0.25    1.0 0.907900 2500.0 4662.5 524.6  13884.6
10000.0 10.0 6.0    0.25    1.0 0.827825 2500.0 6297.8 511.2  29161.4
10000.0 15.0 6.0    0.25    1.0 0.776304 2500.0 7404.7 514.0  42917.1
10000.0 20.0 6.0    0.25    1.0 0.742450 2500.0 8382.7 476.3  57342.3

==> Data/ScaleFree/Pi/myopic.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 0.993124 2500.0   98.1 573.0   2577.7
10000.0  3.0 6.0    0.25    1.0 0.938126 2500.0  298.3 625.2   7965.8
10000.0  5.0 6.0    0.25    1.0 0.889526 2500.0  497.0 667.3  13884.6
10000.0 10.0 6.0    0.25    1.0 0.752040 2500.0 1017.6 791.8  29161.4
10000.0 15.0 6.0    0.25    1.0 0.705965 2500.0 1536.4 814.2  42917.1
10000.0 20.0 6.0    0.25    1.0 0.654695 2500.0 2036.8 842.4  57342.3

==> Data/ScaleFree/Pi/saturate.txt <==
      N    P   S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0  1.0 6.0    0.25    1.0 0.952416 2500.0  151.9 683.0   2577.7
10000.0  3.0 6.0    0.25    1.0 0.920234 2500.0  458.0 688.6   7965.8
10000.0  5.0 6.0    0.25    1.0 0.882182 2500.0  751.4 703.4  13884.6
10000.0 10.0 6.0    0.25    1.0 0.814214 2500.0 1521.7 693.3  29161.4
10000.0 15.0 6.0    0.25    1.0 0.764340 2500.0 2295.7 700.8  42917.1
10000.0 20.0 6.0    0.25    1.0 0.734171 2500.0 3127.2 696.4  57342.3

==> Data/ScaleFree/Steps/allGreedy.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.927199 2500.0 1075.7 326.6   1405.6
10000.0 10.0  4.0    0.25    1.0 0.860028 2500.0 1081.2 440.7  12495.7
10000.0 10.0  6.0    0.25    1.0 0.814737 2500.0 1063.3 533.6  27830.3
10000.0 10.0  8.0    0.25    1.0 0.774499 2500.0 1067.1 592.2  42537.2
10000.0 10.0 10.0    0.25    1.0 0.755455 2500.0 1064.8 646.4  57831.4

==> Data/ScaleFree/Steps/bws.txt <==
      N    P    S  budget  alpha    Score   Cost  Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.910219 2500.0 499.1 175.5   1405.6
10000.0 10.0  4.0    0.25    1.0 0.837693 2500.0 495.3 183.0  12495.7
10000.0 10.0  6.0    0.25    1.0 0.772025 2500.0 496.0 238.4  27830.3
10000.0 10.0  8.0    0.25    1.0 0.721809 2500.0 488.5 254.9  42537.2
10000.0 10.0 10.0    0.25    1.0 0.683338 2500.0 502.7 263.6  57831.4

==> Data/ScaleFree/Steps/dynamic.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.925475 2500.0 6115.6 317.3   1405.6
10000.0 10.0  4.0    0.25    1.0 0.868330 2500.0 6069.7 409.1  12495.7
10000.0 10.0  6.0    0.25    1.0 0.827825 2500.0 6128.9 511.2  27830.3
10000.0 10.0  8.0    0.25    1.0 0.792792 2500.0 6372.2 577.8  42537.2
10000.0 10.0 10.0    0.25    1.0 0.774948 2500.0 6427.6 627.6  57831.4

==> Data/ScaleFree/Steps/myopic.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.870248 2500.0 1010.0 586.2   1405.6
10000.0 10.0  4.0    0.25    1.0 0.804888 2500.0  993.7 699.1  12495.7
10000.0 10.0  6.0    0.25    1.0 0.752040 2500.0 1006.7 791.8  27830.3
10000.0 10.0  8.0    0.25    1.0 0.761145 2500.0  992.4 796.6  42537.2
10000.0 10.0 10.0    0.25    1.0 0.761128 2500.0  998.2 796.9  57831.4

==> Data/ScaleFree/Steps/saturate.txt <==
      N    P    S  budget  alpha    Score   Cost   Time  Size  PreTime
10000.0 10.0  2.0    0.25    1.0 0.889974 2500.0 1504.0 543.9   1405.6
10000.0 10.0  4.0    0.25    1.0 0.809594 2500.0 1528.1 784.3  12495.7
10000.0 10.0  6.0    0.25    1.0 0.814214 2500.0 1516.3 693.3  27830.3
10000.0 10.0  8.0    0.25    1.0 0.800809 2500.0 1496.4 711.1  42537.2
10000.0 10.0 10.0    0.25    1.0 0.785729 2500.0 1510.3 757.7  57831.4

==> Data/ScaleFree/allGreedy.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.294287 2500.0 1031.5 538.0  10131.0  6.0
10.0 6.0    0.25    1.0 0.316285 2500.0 1030.5 545.2  16334.3  7.0
10.0 6.0    0.25    1.0 0.298170 2500.0 1035.0 538.1  24910.0  8.0
10.0 6.0    0.25    1.0 0.336029 2500.0 1044.6 562.5  31184.9  9.0

==> Data/ScaleFree/bws.txt <==
   P   S  budget  alpha    Score   Cost  Time   Size  PreTime  avg
10.0 6.0    0.25    1.0 0.156061 2500.0 490.9 1290.8  10131.0  6.0
10.0 6.0    0.25    1.0 0.198180 2500.0 509.9 1239.6  16334.3  7.0
10.0 6.0    0.25    1.0 0.136193 2500.0 489.8 1490.7  24910.0  8.0
10.0 6.0    0.25    1.0 0.172648 2500.0 498.6 1379.7  31184.9  9.0

==> Data/ScaleFree/dynamic.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.847755 2500.0 6022.0 520.7  10131.0  6.0
10.0 6.0    0.25    1.0 0.825000 2500.0 6097.5 514.4  16334.3  7.0
10.0 6.0    0.25    1.0 0.827825 2500.0 6090.3 511.2  24910.0  8.0
10.0 6.0    0.25    1.0 0.777931 2500.0 6052.0 489.0  31184.9  9.0

==> Data/ScaleFree/myopic.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.312236 2500.0  997.7 621.8  10131.0  6.0
10.0 6.0    0.25    1.0 0.345029 2500.0  990.0 650.3  16334.3  7.0
10.0 6.0    0.25    1.0 0.320834 2500.0  995.5 637.5  24910.0  8.0
10.0 6.0    0.25    1.0 0.367779 2500.0 1012.9 664.2  31184.9  9.0

==> Data/ScaleFree/saturate.txt <==
   P   S  budget  alpha    Score   Cost   Time  Size  PreTime  avg
10.0 6.0    0.25    1.0 0.301393 2500.0 1496.9 566.8  10131.0  6.0
10.0 6.0    0.25    1.0 0.335579 2500.0 1506.6 563.0  16334.3  7.0
10.0 6.0    0.25    1.0 0.314220 2500.0 1503.0 554.9  24910.0  8.0
10.0 6.0    0.25    1.0 0.355459 2500.0 1525.3 574.7  31184.9  9.0

==> Data/xw/Budget/allGreedy.txt <==
N P S budget alpha Score Cost Time Size PreTime
51943 13 6 0.100000 1.000000 0.377974 5194 36278.000000 24 117941.000000
51943 13 6 0.250000 1.000000 0.368199 12985 89418.000000 30 117941.000000
51943 13 6 0.500000 1.000000 0.366047 25971 179143.000000 84 117941.000000
51943 13 6 0.750000 1.000000 0.404889 38957 268545.000000 137 117941.000000


==> Data/xw/Budget/bws.txt <==
N P S budget alpha Score Cost Time Size PreTime
51943 13 6 0.100000 1.000000 0.477313 5194 15983.000000 7 117941.000000
51943 13 6 0.250000 1.000000 0.476846 12985 51127.000000 28 117941.000000
51943 13 6 0.500000 1.000000 0.411828 25971 83758.000000 78 117941.000000
51943 13 6 0.750000 1.000000 0.386453 38957 122142.000000 109 117941.000000


==> Data/xw/Budget/dynamic.txt <==
N P S budget alpha Score Cost Time Size PreTime
51943 13 6 0.100000 1.000000 0.542713 5194 57178.000000 12 117941.000000
51943 13 6 0.250000 1.000000 0.495205 12985 140162.000000 24 117941.000000
51943 13 6 0.500000 1.000000 0.496024 25971 280922.000000 98 117941.000000
51943 13 6 0.750000 1.000000 0.478604 38957 413659.000000 166 117941.000000


==> Data/xw/Budget/myopic.txt <==
N P S budget alpha Score Cost Time Size PreTime
51943 13 6 0.100000 1.000000 0.357078 5194 32068.000000 64 117941.000000
51943 13 6 0.250000 1.000000 0.284926 12985 81120.000000 103 117941.000000
51943 13 6 0.500000 1.000000 0.323611 25971 166560.000000 172 117941.000000
51943 13 6 0.750000 1.000000 0.339910 38957 244389.000000 240 117941.000000


==> Data/xw/Budget/saturate.txt <==
N P S budget alpha Score Cost Time Size PreTime
51943 13 6 0.100000 1.000000 0.530556 5160 48824.000000 23 117941.000000
51943 13 6 0.250000 1.000000 0.392999 12955 121610.000000 71 117941.000000
51943 13 6 0.500000 1.000000 0.477299 25970 243912.000000 54 117941.000000
51943 13 6 0.750000 1.000000 0.398674 38923 366640.000000 97 117941.000000

